The Blending Ratio Is Not Where the Performance Is: Diagnosing Prototype Blending for Few-Shot Adaptation of Vision-Language Models

Many few-shot adaptation methods for vision-language models classify with a convex combination of the zero-shot text prototype and the mean of the K labelled image features, with a single blending ratio routinely tuned on held-out labels, often on the test set itself. We ask what the family's own bias-variance justification invites: what is the right ratio, can it be estimated without validation data, and is finding it where the performance is? First, the ratio minimising prototype mean-squared error has a closed form whose support-set plug-in is exactly a positive-part James-Stein coefficient shrinking towards the text prototype. Across 4,800 cells (ten datasets, five backbones including SigLIP, five shot counts, five seeds, four prompt tiers) this theoretically optimal ratio is a reliable estimate of the wrong quantity: on the 950 primary-tier cells where it is defined it trails a test-set-oracle ratio by 8.5 points. It saturates near 1, discarding the text prior for a nearest-class-mean classifier, because 78% of the text-image prototype distance it treats as bias is a class-independent offset that the arg max largely cancels. We prove the mechanism and bound its share of the damage at 26% by a counterfactual. Second, leave-one-out on the support set alone sets a ratio landing within 0.9 points of the oracle blend, so it is estimable without validation data. Third, validation-free linear probes beat even the oracle-tuned blend: CLAP by +1.9 points and LP++ by +1.5 on average, and at K >= 4 all four validation-free baselines sit above the oracle, the linear probes by margins excluding zero. These results locate the ceiling in the model class, not the hyperparameter: the ratio can be set near-optimally for free, and it is still not where the performance is. Code, cached features, per-cell records: https://huggingface.co/datasets/Liangzhi-Li/clipbench-blending

==> tables/numbers.json <==
{
 "leaderboard_kmean": [
  2,
  4,
  8,
  16
 ],
 "leaderboard": {
  "zeroshot": 64.8384170718076,
  "ncm": 63.238197088427086,
  "js": 64.00690338940173,
  "js_centered": 60.086680044027204,
  "loo": 71.94995339883032,
  "loo_kcorr": 72.08064218873537,
  "gda_a1": 70.43305691595546,
  "gda_loo": 72.544017253405,
  "hoso": 73.42785603038183,
  "clap": 75.19660724677428,
  "lp++": 75.05438497206197,
  "gda_val": 75.06774215520176,
  "acc_oracle_global": 72.7560149578972,
  "tip_oracle": 72.05373320112187,
  "mse_oracle": 64.11662013710207
 },
 "leaderboard_byk": {
  "zeroshot": [
   64.8384170718076,
   64.8384170718076,
   64.8384170718076,
   64.8384170718076,
   64.8384170718076
  ],
  "ncm": [
   40.897927761183055,
   52.4974827237874,
   61.549418216494914,
   67.64966573631884,
   71.2562216771072
  ],
  "js": [
   null,
   54.10088667204005,
   62.435011604318866,
   68.05836144311631,
   71.43335383813168
  ],
  "js_centered": [
   null,
   42.41236749443683,
   58.476922158130506,
   67.67423180284494,
   71.78319872069652
  ],
  "loo": [
   null,
   68.39491282722912,
   70.92735406518685,
   73.35031872314079,
   75.12722797976453
  ],
  "loo_kcorr": [
   null,
   68.69170785608702,
   71.07842109361113,
   73.4130638469422,
   75.13937595830112
  ],
  "gda_a1": [
   64.8384170718076,
   57.83953530960579,
   69.00315912501279,
   75.70792953151259,
   79.18160369769069
  ],
  "gda_loo": [
   64.8384170718076,
   64.59381019217297,
   70.834125971308,
   75.73418463690827,
   79.01394821323075
  ],
  "hoso": [
   null,
   68.63792294296569,
   71.9834244326518,
   75.24051772682235,
   77.84955901908752
  ],
  "clap": [
   69.04300685528041,
   71.54034785786585,
   74.17809782044358,
   76.5366624895021,
   78.53132081928558
  ],
  "lp++": [
   66.55612441133846,
   70.29463119686959,
   73.86655095901278,
   76.8535696510818,
   79.2027880812837
  ],
  "gda_val": [
   64.8384170718076,
   70.2461834512698,
   73.75625016841978,
   76.79553268156334,
   79.47300231955413
  ],
  "acc_oracle_global": [
   68.24586981821273,
   69.68565288958041,
   71.83229953364422,
   73.96413497089304,
   75.54197243747107
  ],
  "tip_oracle": [
   68.0484188183485,
   69.31946817741147,
   71.1209916223843,
   72.75309389351004,
   75.0213791111817
  ],
  "mse_oracle": [
   44.426998536428265,
   54.469449672023316,
   62.49310369422973,
   68.06815493902886,
   71.43577224312637
  ]
 },
 "headline": {
  "clap": {
   "all": {
    "mean": 1.9239769075030926,
    "lo": 0.8703480064090625,
    "hi": 2.9776058085971226,
    "n": 1200,
    "n_clusters": 10,
    "method": "t"
   },
   "k4": {
    "mean": 2.4838568245423436,
    "lo": 1.279142665766496,
    "hi": 3.688570983318191,
    "n": 700,
    "n_clusters": 10,
    "method": "t"
   }
  },
  "lp++": {
   "all": {
    "mean": 1.4605226434303111,
    "lo": 0.3393316910283577,
    "hi": 2.5817135958322646,
    "n": 1200,
    "n_clusters": 10,
    "method": "t"
   },
   "k4": {
    "mean": 2.781955900563863,
    "lo": 1.228566244381459,
    "hi": 4.335345556746267,
    "n": 700,
    "n_clusters": 10,
    "method": "t"
   }
  },
  "hoso": {
   "all": {
    "mean": 0.36264958431192296,
    "lo": -0.6303774477952668,
    "hi": 1.3556766164191127,
    "n": 950,
    "n_clusters": 10,
    "method": "t"
   },
   "k4": {
    "mean": 1.0892122420898787,
    "lo": 0.012143219673017125,
    "hi": 2.16628126450674,
    "n": 700,
    "n_clusters": 10,
    "method": "t"
   }
  },
  "gda_a1": {
   "all": {
    "mean": -2.640236645644252,
    "lo": -4.836637296794829,
    "hi": -0.44383599449367495,
    "n": 1200,
    "n_clusters": 10,
    "method": "t"
   },
   "k4": {
    "mean": 0.8645349359767474,
    "lo": -1.680254670019808,
    "hi": 3.4093245419733025,
    "n": 700,
    "n_clusters": 10,
    "method": "t"
   }
  },
  "loo": {
   "all": {
    "mean": -0.8153358738745539,
    "lo": -1.3115539522934454,
    "hi": -0.31911779545566227,
    "n": 950,
    "n_clusters": 10,
    "method": "t"
   },
   "k4": {
    "mean": -0.6325893012260562,
    "lo": -0.992181814524825,
    "hi": -0.2729967879272873,
    "n": 700,
    "n_clusters": 10,
    "method": "t"
   }
  }
 },
 "vs_loo": {
  "clap": {
   "mean": 3.051879562771289,
   "lo": 1.509292370510529,
   "hi": 4.594466755032049,
   "n": 950,
   "n_clusters": 10,
   "method": "t"
  },
  "lp++": {
   "mean": 3.027507214595643,
   "lo": 1.2869954125889707,
   "hi": 4.768019016602315,
   "n": 950,
   "n_clusters": 10,
   "method": "t"
  },
  "hoso": {
   "mean": 1.1779854581864768,
   "lo": -0.03053027313781187,
   "hi": 2.3865011895107653,
   "n": 950,
   "n_clusters": 10,
   "method": "t"
  },
  "gda_loo": {
   "mean": 0.6286017884981928,
   "lo": -2.15580643691553,
   "hi": 3.4130100139119155,
   "n": 950,
   "n_clusters": 10,
   "method": "t"
  },
  "gda_a1": {
   "mean": -1.420300575340067,
   "lo": -5.031550209432407,
   "hi": 2.190949058752272,
   "n": 950,
   "n_clusters": 10,
   "method": "t"
  },
  "js": {
   "mean": -7.696558799835456,
   "lo": -12.51418968851733,
   "hi": -2.878927911153583,
   "n": 950,
   "n_clusters": 10,
   "method": "t"
  },
  "zeroshot": {
   "mean": -7.578220367432698,
   "lo": -12.427688583150754,
   "hi": -2.728752151714641,
   "n": 950,
   "n_clusters": 10,
   "method": "t"
  }
 },
 "gap_by_bk": {
  "RN50": {
   "mean": 73.85987068765796,
   "lo": 68.30015487584825,
   "hi": 79.41958649946767,
   "n": 960,
   "n_clusters": 10,
   "method": "t"
  },
  "ViT-B-32": {
   "mean": 77.58528399759898,
   "lo": 73.18256317376571,
   "hi": 81.98800482143224,
   "n": 960,
   "n_clusters": 10,
   "method": "t"
  },
  "ViT-B-16": {
   "mean": 77.96320708355915,
   "lo": 73.77258976656954,
   "hi": 82.15382440054877,
   "n": 960,
   "n_clusters": 10,
   "method": "t"
  },
  "ViT-L-14": {
   "mean": 75.65610151454482,
   "lo": 71.98227281308748,
   "hi": 79.32993021600215,
   "n": 960,
   "n_clusters": 10,
   "method": "t"
  },
  "SigLIP-B-16": {
   "mean": 86.59262088439239,
   "lo": 84.6134807885877,
   "hi": 88.57176098019708,
   "n": 960,
   "n_clusters": 10,
   "method": "t"
  }
 },
 "gap_all": {
  "mean": 78.33141683355066,
  "lo": 74.56179190354926,
  "hi": 82.10104176355206,
  "n": 4800,
  "n_clusters": 10,
  "method": "t"
 },
 "perbackbone": {
  "RN50": {
   "zeroshot": 57.258787223019404,
   "gap_share": {
    "mean": 73.85987068765796,
    "lo": 68.30015487584825,
    "hi": 79.41958649946767,
    "n": 960,
    "n_clusters": 10,
    "method": "t"
   },
   "js": {
    "mean": -11.237024305068907,
    "lo": -18.040832442332174,
    "hi": -4.4332161678056385,
    "n": 190,
    "n_clusters": 10,
    "method": "t"
   },
   "loo": {
    "mean": -0.7246494876870552,
    "lo": -1.1412256307515891,
    "hi": -0.3080733446225211,
    "n": 190,
    "n_clusters": 10,
    "method": "t"
   },
   "clap": {
    "mean": 2.640290759374774,
    "lo": 1.3782904623759664,
    "hi": 3.9022910563735813,
    "n": 240,
    "n_clusters": 10,
    "method": "t"
   }
  },
  "ViT-B-32": {
   "zeroshot": 60.93284144872837,
   "gap_share": {
    "mean": 77.58528399759898,
    "lo": 73.18256317376571,
    "hi": 81.98800482143224,
    "n": 960,
    "n_clusters": 10,
    "method": "t"
   },
   "js": {
    "mean": -9.654474386617458,
    "lo": -15.208706516155374,
    "hi": -4.100242257079543,
    "n": 190,
    "n_clusters": 10,
    "method": "t"
   },
   "loo": {
    "mean": -0.7829855844209509,
    "lo": -1.258764111882722,
    "hi": -0.30720705695917994,
    "n": 190,
    "n_clusters": 10,
    "method": "t"
   },
   "clap": {
    "mean": 2.190947617157638,
    "lo": 1.0565092397331126,
    "hi": 3.325385994582163,
    "n": 240,
    "n_clusters": 10,
    "method": "t"
   }
  },
  "ViT-B-16": {
   "zeroshot": 64.47109603940481,
   "gap_share": {
    "mean": 77.96320708355915,
    "lo": 73.77258976656954,
    "hi": 82.15382440054877,
    "n": 960,
    "n_clusters": 10,
    "method": "t"
   },
   "js": {
    "mean": -8.836944040309811,
    "lo": -13.626487839317967,
    "hi": -4.047400241301656,
    "n": 190,
    "n_clusters": 10,
    "method": "t"
   },
   "loo": {
    "mean": -0.6656315705551139,
    "lo": -1.0028146505877624,
    "hi": -0.32844849052246533,
    "n": 190,
    "n_clusters": 10,
    "method": "t"
   },
   "clap": {
    "mean": 2.109699409683617,
    "lo": 1.0460762495202747,
    "hi": 3.1733225698469587,
    "n": 240,
    "n_clusters": 10,
    "method": "t"
   }
  },
  "ViT-L-14": {
   "zeroshot": 70.562585000986,
   "gap_share": {
    "mean": 75.65610151454482,
    "lo": 71.98227281308748,
    "hi": 79.32993021600215,
    "n": 960,
    "n_clusters": 10,
    "method": "t"
   },
   "js": {
    "mean": -7.06389068080497,
    "lo": -10.290354237550682,
    "hi": -3.8374271240592583,
    "n": 190,
    "n_clusters": 10,
    "method": "t"
   },
   "loo": {
    "mean": -0.9673448120868318,
    "lo": -1.6768544688639775,
    "hi": -0.25783515530968604,
    "n": 190,
    "n_clusters": 10,
    "method": "t"
   },
   "clap": {
    "mean": 1.39722786038068,
    "lo": 0.41096318826298783,
    "hi": 2.383492532498372,
    "n": 240,
    "n_clusters": 10,
    "method": "t"
   }
  },
  "SigLIP-B-16": {
   "zeroshot": 73.69428080147003,
   "gap_share": {
    "mean": 86.59262088439239,
    "lo": 84.6134807885877,
    "hi": 88.57176098019708,
    "n": 960,
    "n_clusters": 10,
    "method": "t"
   },
   "js": {
    "mean": -5.767139955748907,
    "lo": -8.222596563517993,
    "hi": -3.3116833479798213,
    "n": 190,
    "n_clusters": 10,
    "method": "t"
   },
   "loo": {
    "mean": -0.9360679146228177,
    "lo": -1.6477808236703693,
    "hi": -0.2243550055752661,
    "n": 190,
    "n_clusters": 10,
    "method": "t"
   },
   "clap": {
    "mean": 1.2817188909187525,
    "lo": 0.10825384887926282,
    "hi": 2.455183932958242,
    "n": 240,
    "n_clusters": 10,
    "method": "t"
   }
  }
 },
 "priors": {
  "ds": {
   "dz": {
    "mean": 1.4200852331684768,
    "lo": -0.09725095900204295,
    "hi": 2.9374214253389965,
    "n": 1200,
    "n_clusters": 10,
    "method": "t"
   },
   "dg": {
    "mean": -0.012137953782009015,
    "lo": -0.03310918490495761,
    "hi": 0.008833277340939577,
    "n": 1200,
    "n_clusters": 10,
    "method": "t"
   },
   "dl": {
    "mean": -0.03111666666666667,
    "lo": -0.05117040210675228,
    "hi": -0.011062931226581061,
    "n": 1200,
    "n_clusters": 10,
    "method": "t"
   },
   "dlo": {
    "mean": -0.03042105263157895,
    "lo": -0.052891269655584924,
    "hi": -0.007950835607572978,
    "n": 950,
    "n_clusters": 10,
    "method": "t"
   }
  },
  "ens": {
   "dz": {
    "mean": 2.1088782523583887,
    "lo": 0.4568454512858955,
    "hi": 3.760911053430882,
    "n": 1200,
    "n_clusters": 10,
    "method": "t"
   },
   "dg": {
    "mean": -0.015640879320384826,
    "lo": -0.03453033388534079,
    "hi": 0.0032485752445711377,
    "n": 1200,
    "n_clusters": 10,
    "method": "t"
   },
   "dl": {
    "mean": -0.046700000000000005,
    "lo": -0.0670092252879709,
    "hi": -0.0263907747120291,
    "n": 1200,
    "n_clusters": 10,
    "method": "t"
   },
   "dlo": {
    "mean": -0.04067368421052631,
    "lo": -0.0594799283644491,
    "hi": -0.021867440056603533,
    "n": 950,
    "n_clusters": 10,
    "method": "t"
   }
  },
  "cupl": {
   "dz": {
    "mean": 2.2819712244452846,
    "lo": 0.054770848726174215,
    "hi": 4.509171600164395,
    "n": 1200,
    "n_clusters": 10,
    "method": "t"
   },
   "dg": {
    "mean": -0.017729486261037597,
    "lo": -0.023299312950126678,
    "hi": -0.012159659571948516,
    "n": 1200,
    "n_clusters": 10,
    "method": "t"
   },
   "dl": {
    "mean": -0.026333333333333334,
    "lo": -0.057513079965038225,
    "hi": 0.004846413298371561,
    "n": 1200,
    "n_clusters": 10,
    "method": "t"
   },
   "dlo": {
    "mean": -0.02771578947368421,
    "lo": -0.04971392171555425,
    "hi": -0.0057176572318141695,
    "n": 950,
    "n_clusters": 10,
    "method": "t"
   }
  }
 },
 "records": 4800,
 "jsc_vs_js": {
  "mean": -3.8760959018817234,
  "lo": -5.344985003188594,
  "hi": -2.407206800574853,
  "n": 950,
  "n_clusters": 10,
  "method": "t"
 },
 "clap_vs_oracle": {
  "mean": 1.9239769075030926,
  "lo": 0.8703480064090625,
  "hi": 2.9776058085971226,
  "n": 1200,
  "n_clusters": 10,
  "method": "t"
 },
 "lpp_vs_oracle": {
  "mean": 1.4605226434303111,
  "lo": 0.3393316910283577,
  "hi": 2.5817135958322646,
  "n": 1200,
  "n_clusters": 10,
  "method": "t"
 },
 "hoso_vs_oracle_K4": {
  "mean": 1.0892122420898787,
  "lo": 0.012143219673017125,
  "hi": 2.16628126450674,
  "n": 700,
  "n_clusters": 10,
  "method": "t"
 },
 "gda_vs_oracle_K4": {
  "mean": 0.8645349359767474,
  "lo": -1.680254670019808,
  "hi": 3.4093245419733025,
  "n": 700,
  "n_clusters": 10,
  "method": "t"
 },
 "clap_vs_oracle_K4": {
  "mean": 2.4838568245423436,
  "lo": 1.279142665766496,
  "hi": 3.688570983318191,
  "n": 700,
  "n_clusters": 10,
  "method": "t"
 },
 "lpp_vs_oracle_K4": {
  "mean": 2.781955900563863,
  "lo": 1.228566244381459,
  "hi": 4.335345556746267,
  "n": 700,
  "n_clusters": 10,
  "method": "t"
 },
 "loo_vs_oracle_K4": {
  "mean": -0.6325893012260562,
  "lo": -0.992181814524825,
  "hi": -0.2729967879272873,
  "n": 700,
  "n_clusters": 10,
  "method": "t"
 },
 "imagenet_b16_k16": {
  "clap": 74.84875000000001,
  "lp++": 74.82249999999999,
  "acc_oracle_global": 72.18375,
  "loo": 72.11375,
  "gda_loo": 73.53625000000001
 },
 "loo_vs_oracle": {
  "mean": -0.8153358738745539,
  "lo": -1.3115539522934454,
  "hi": -0.31911779545566227,
  "n": 950,
  "n_clusters": 10,
  "method": "t"
 },
 "js_vs_oracle": {
  "mean": -8.51189467371001,
  "lo": -12.988761479609352,
  "hi": -4.035027867810669,
  "n": 950,
  "n_clusters": 10,
  "method": "t"
 },
 "js_vs_zs": {
  "mean": -0.11833843240275822,
  "lo": -8.987915646542467,
  "hi": 8.75123878173695,
  "n": 950,
  "n_clusters": 10,
  "method": "t"
 },
 "js_vs_ncm": {
  "mean": 0.7552956903944553,
  "lo": 0.3823559392337317,
  "hi": 1.128235441555179,
  "n": 950,
  "n_clusters": 10,
  "method": "t"
 },
 "js_vs_ncm_byK": {
  "2": {
   "mean": 1.5157257749268083,
   "lo": 0.7664976926594854,
   "hi": 2.264953857194131,
   "n": 250,
   "n_clusters": 10,
   "method": "t"
  },
  "4": {
   "mean": 0.8271527675323772,
   "lo": 0.3890992833487275,
   "hi": 1.265206251716027,
   "n": 250,
   "n_clusters": 10,
   "method": "t"
  },
  "8": {
   "mean": 0.40869570679746164,
   "lo": 0.18733258092867147,
   "hi": 0.6300588326662518,
   "n": 225,
   "n_clusters": 9,
   "method": "t"
  },
  "16": {
   "mean": 0.17713216102447696,
   "lo": 0.08446871547558867,
   "hi": 0.26979560657336527,
   "n": 225,
   "n_clusters": 9,
   "method": "t"
  }
 },
 "ncm_vs_oracle_matched": {
  "mean": -9.267190364104467,
  "lo": -14.112904645897682,
  "hi": -4.421476082311251,
  "n": 950,
  "n_clusters": 10,
  "method": "t"
 },
 "lam_track": {
  "rho": 0.7900020567193546,
  "mae": 0.1184,
  "n": 950
 },
 "js_mean_lam": 0.9595253221846087,
 "oracle_mean_lam": 0.3289166666666667
}

==> tables/numbers_capacity.json <==
{
 "n_strata": 50,
 "margin_ratio_mean": 0.552,
 "spearman": 0.608,
 "spearman_lo": 0.185,
 "spearman_hi": 1.0,
 "partial_spearman": 0.517,
 "within_ds": 0.7,
 "within_bk": 0.62,
 "d_eff_median": 31.6,
 "d_eff_min": 10.8,
 "d_eff_max": 44.6,
 "closure_K2": 1.15,
 "closure_K16": 1.09,
 "seed_sd_K2": 0.024,
 "seed_sd_K16": 0.00082,
 "a1_optimism_K2": 9.2,
 "headroom_mean_pp": 0.25
}

==> tables/numbers_ext.json <==
{
 "aug_cells": 817,
 "aug_datasets": 10,
 "aug_backbones": 5,
 "aug_clap_all": {
  "mean": -0.079,
  "lo": -0.518,
  "hi": 0.359,
  "n": 817,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_clap_K1": {
  "mean": 0.275,
  "lo": 0.003,
  "hi": 0.547,
  "n": 195,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_clap_K2": {
  "mean": -0.044,
  "lo": -0.642,
  "hi": 0.555,
  "n": 192,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_clap_K4": {
  "mean": -0.256,
  "lo": -0.743,
  "hi": 0.231,
  "n": 430,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_lp++_all": {
  "mean": -0.979,
  "lo": -2.134,
  "hi": 0.176,
  "n": 817,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_lp++_K1": {
  "mean": -0.819,
  "lo": -1.816,
  "hi": 0.177,
  "n": 195,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_lp++_K2": {
  "mean": -1.041,
  "lo": -2.446,
  "hi": 0.364,
  "n": 192,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_lp++_K4": {
  "mean": -1.023,
  "lo": -2.205,
  "hi": 0.158,
  "n": 430,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_hoso_all": {
  "mean": 0.28,
  "lo": 0.045,
  "hi": 0.516,
  "n": 622,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_hoso_K2": {
  "mean": 0.235,
  "lo": -0.155,
  "hi": 0.624,
  "n": 192,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_hoso_K4": {
  "mean": 0.301,
  "lo": 0.07,
  "hi": 0.532,
  "n": 430,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_gda_a1_all": {
  "mean": -2.999,
  "lo": -5.677,
  "hi": -0.321,
  "n": 817,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_gda_a1_K1": {
  "mean": -18.826,
  "lo": -30.663,
  "hi": -6.988,
  "n": 195,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_gda_a1_K2": {
  "mean": 4.275,
  "lo": 1.185,
  "hi": 7.364,
  "n": 192,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_gda_a1_K4": {
  "mean": 0.93,
  "lo": -0.399,
  "hi": 2.258,
  "n": 430,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_gda_loo_all": {
  "mean": -3.6,
  "lo": -6.516,
  "hi": -0.683,
  "n": 817,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_gda_loo_K1": {
  "mean": -18.826,
  "lo": -30.663,
  "hi": -6.988,
  "n": 195,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_gda_loo_K2": {
  "mean": 3.165,
  "lo": 0.966,
  "hi": 5.365,
  "n": 192,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_gda_loo_K4": {
  "mean": 0.285,
  "lo": -1.032,
  "hi": 1.601,
  "n": 430,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_gda_k1_vs_zs": {
  "mean": -18.826,
  "lo": -30.663,
  "hi": -6.988,
  "n": 195,
  "n_clusters": 10,
  "method": "t"
 },
 "aug_coverage": {
  "datasets": 10,
  "cells": 817,
  "pairs": 39,
  "full_grid_datasets": [
   "aircraft",
   "dtd",
   "eurosat",
   "imagenet",
   "pets"
  ],
  "backbones_everywhere": [
   "RN50",
   "ViT-B-16"
  ]
 },
 "coop_cells": 349,
 "coop_datasets": 10,
 "coop_backbones": 5,
 "coop_js_vs_acc_oracle_global": {
  "mean": -7.684,
  "lo": -13.698,
  "hi": -1.669,
  "n": 268,
  "n_clusters": 10,
  "method": "t"
 },
 "coop_js_vs_acc_oracle_global_K4": {
  "mean": -5.843,
  "lo": -11.174,
  "hi": -0.513,
  "n": 187,
  "n_clusters": 10,
  "method": "t"
 },
 "coop_loo_vs_acc_oracle_global": {
  "mean": -1.637,
  "lo": -2.926,
  "hi": -0.348,
  "n": 268,
  "n_clusters": 10,
  "method": "t"
 },
 "coop_loo_vs_acc_oracle_global_K4": {
  "mean": -1.044,
  "lo": -1.752,
  "hi": -0.336,
  "n": 187,
  "n_clusters": 10,
  "method": "t"
 },
 "coop_clap_vs_acc_oracle_global": {
  "mean": 2.263,
  "lo": 1.037,
  "hi": 3.49,
  "n": 349,
  "n_clusters": 10,
  "method": "t"
 },
 "coop_clap_vs_acc_oracle_global_K4": {
  "mean": 3.083,
  "lo": 1.3,
  "hi": 4.865,
  "n": 187,
  "n_clusters": 10,
  "method": "t"
 },
 "coop_lp++_vs_acc_oracle_global": {
  "mean": 1.917,
  "lo": 0.211,
  "hi": 3.622,
  "n": 349,
  "n_clusters": 10,
  "method": "t"
 },
 "coop_lp++_vs_acc_oracle_global_K4": {
  "mean": 3.669,
  "lo": 0.907,
  "hi": 6.432,
  "n": 187,
  "n_clusters": 10,
  "method": "t"
 },
 "coop_js_vs_zeroshot": {
  "mean": 5.858,
  "lo": -8.0,
  "hi": 19.717,
  "n": 268,
  "n_clusters": 10,
  "method": "t"
 },
 "coop_js_vs_zeroshot_K4": {
  "mean": 8.939,
  "lo": -4.746,
  "hi": 22.624,
  "n": 187,
  "n_clusters": 10,
  "method": "t"
 },
 "coop_mean_lam_js": 0.961,
 "coop_mean_lam_oracle": 0.388,
 "coop_gap_share": {
  "mean": 80.32,
  "lo": 74.85,
  "hi": 85.79,
  "n": 349,
  "n_clusters": 10,
  "method": "t"
 },
 "coop_coverage": {
  "datasets": 10,
  "cells": 349,
  "pairs": 23,
  "full_grid_datasets": [
   "eurosat"
  ],
  "backbones_everywhere": [
   "ViT-B-16"
  ]
 },
 "tier_cells": 3600,
 "tier_datasets": 10,
 "tier_excluded": [],
 "tier_photo_clap": {
  "mean": 2.112,
  "lo": 1.211,
  "hi": 3.013,
  "n": 1200,
  "n_clusters": 10,
  "method": "t"
 },
 "tier_photo_lpp": {
  "mean": 1.856,
  "lo": 0.818,
  "hi": 2.894,
  "n": 1200,
  "n_clusters": 10,
  "method": "t"
 },
 "tier_ens_clap": {
  "mean": 1.853,
  "lo": 0.846,
  "hi": 2.861,
  "n": 1200,
  "n_clusters": 10,
  "method": "t"
 },
 "tier_ens_lpp": {
  "mean": 1.277,
  "lo": 0.213,
  "hi": 2.341,
  "n": 1200,
  "n_clusters": 10,
  "method": "t"
 },
 "tier_cupl_clap": {
  "mean": 1.667,
  "lo": 0.734,
  "hi": 2.6,
  "n": 1200,
  "n_clusters": 10,
  "method": "t"
 },
 "tier_cupl_lpp": {
  "mean": 1.275,
  "lo": 0.218,
  "hi": 2.333,
  "n": 1200,
  "n_clusters": 10,
  "method": "t"
 },
 "tier_all_clap": {
  "mean": 1.878,
  "lo": 0.941,
  "hi": 2.814,
  "n": 3600,
  "n_clusters": 10,
  "method": "t"
 },
 "tier_all_lpp": {
  "mean": 1.469,
  "lo": 0.437,
  "hi": 2.502,
  "n": 3600,
  "n_clusters": 10,
  "method": "t"
 },
 "tier_min_lower_bound": 0.213
}

==> tables/numbers_modern.json <==
{
 "sigtwojs": {
  "mean": -6.13,
  "lo": -8.629,
  "hi": -3.63,
  "n": 190
 },
 "sigtwoloo": {
  "mean": -0.863,
  "lo": -1.504,
  "hi": -0.223,
  "n": 190
 },
 "sigtwoclap": {
  "mean": 1.294,
  "lo": 0.167,
  "hi": 2.42,
  "n": 240
 },
 "sigtwolpp": {
  "mean": 1.5,
  "lo": -0.222,
  "hi": 3.223,
  "n": 140
 },
 "sigtwolppall": {
  "mean": -0.156,
  "lo": -1.449,
  "hi": 1.136,
  "n": 240
 },
 "dinothree": {
  "mean": 7.209,
  "lo": 0.41,
  "hi": 14.009,
  "n": 140
 },
 "dinoclip": {
  "mean": -2.243,
  "lo": -6.246,
  "hi": 1.76,
  "n": 140
 },
 "dinothreeks": {
  "mean": 9.76,
  "lo": 2.061,
  "hi": 17.46,
  "n": 45
 },
 "lam_js": 0.969,
 "lam_oracle": 0.299,
 "n_cells_siglip2": 240,
 "n_cells_vision": 480
}

==> tables/numbers_probe.json <==
{
 "pc_vs_glob_insample": {
  "mean": 1.521816455384292,
  "lo": 0.3623479866735906,
  "hi": 2.6812849240949936,
  "n": 144,
  "n_clusters": 10,
  "method": "t"
 },
 "pc_vs_glob_heldout": {
  "mean": -0.5200961716270681,
  "lo": -2.2420186363551555,
  "hi": 1.2018262931010195,
  "n": 144,
  "n_clusters": 10,
  "method": "t"
 },
 "clap_vs_perclass_heldout": {
  "mean": 2.18225327189224,
  "lo": 0.1652035196864179,
  "hi": 4.199303024098063,
  "n": 144,
  "n_clusters": 10,
  "method": "t"
 },
 "lp++_vs_perclass_heldout": {
  "mean": 2.160193099949847,
  "lo": 0.2323288456521797,
  "hi": 4.088057354247514,
  "n": 144,
  "n_clusters": 10,
  "method": "t"
 },
 "offset_profile": {
  "-1.00": {
   "mean": -6.112837763020909,
   "lo": -9.305176388138097,
   "hi": -2.920499137903722,
   "n": 144,
   "n_clusters": 10,
   "method": "t"
  },
  "-0.50": {
   "mean": -2.212531334234292,
   "lo": -3.8536062760449195,
   "hi": -0.5714563924236646,
   "n": 144,
   "n_clusters": 10,
   "method": "t"
  },
  "-0.25": {
   "mean": -0.25655390109038134,
   "lo": -0.8132328931685888,
   "hi": 0.30012509098782614,
   "n": 144,
   "n_clusters": 10,
   "method": "t"
  },
  "+0.00": {
   "mean": 0.0,
   "lo": 0.0,
   "hi": 0.0,
   "n": 144,
   "n_clusters": 10,
   "method": "t"
  },
  "+0.25": {
   "mean": -0.6348288790322391,
   "lo": -0.9081975713722574,
   "hi": -0.3614601866922207,
   "n": 144,
   "n_clusters": 10,
   "method": "t"
  },
  "+0.50": {
   "mean": -0.8367214720395884,
   "lo": -1.211720289445396,
   "hi": -0.46172265463378076,
   "n": 144,
   "n_clusters": 10,
   "method": "t"
  },
  "+1.00": {
   "mean": -0.6622164424155247,
   "lo": -1.0315528503895282,
   "hi": -0.29288003444152133,
   "n": 144,
   "n_clusters": 10,
   "method": "t"
  }
 },
 "delta_norm": 1.0161962549002423,
 "n_probe_cells": 144,
 "dc_real": {
  "mean": -9.665768918637031,
  "lo": -14.374999909000366,
  "hi": -4.956537928273697,
  "n": 114,
  "n_clusters": 10,
  "method": "t"
 },
 "dc_nodelta": {
  "mean": -7.165951320473939,
  "lo": -10.858628497702908,
  "hi": -3.4732741432449696,
  "n": 114,
  "n_clusters": 10,
  "method": "t"
 },
 "dc_recovered": {
  "mean": 2.499817598163094,
  "lo": 0.9104683709898267,
  "hi": 4.0891668253363616,
  "n": 114,
  "n_clusters": 10,
  "method": "t"
 },
 "dc_share": 25.86258392069643,
 "dc_cells": 114
}
